Polycyclic Aromatic Hydrocarbon Emission in Galaxies as seen with JWST

We present a systematic study of mid-infrared spectra of galaxies including star-forming galaxies and Active Galactic Nuclei observed with JWST MIRI-MRS and NIRSpec-IFU. We focus on the relative variations of the 3.3, 6.2, 7.7, 11.3, 12.7 and 17 micron Polycyclic Aromatic Hydrocarbon (PAH) features within spatially resolved regions of galaxies including NGC 3256, NGC 7469, VV 114, II Zw96 and NGC 5728. Using theoretical PAH models and extending our earlier work, we introduce a new PAH diagnostic involving the 17 micron PAH feature. To determine the drivers of PAH band variations in galaxies, we compare observed PAH spectral bands to predictions from theoretical PAH models. We consider extinction, dehydrogenation and PAH size and charge as possible drivers of PAH band variations. We find a surprising uniformity in PAH size distribution among the spatially resolved regions of the galaxies studied here, with no evidence for preferential destruction of the smallest grains, contrary to earlier findings. Neither extinction nor dehydrogenation play a crucial role in setting the observed PAH bands. Instead, we find that PAH charge plays a significant role in PAH inter-band variations. We find a tight relation between PAH charge and the intensity of the radiation field as traced by the [NeIII]/[NeII] maps. In agreement with recent JWST results, we find a predominance of neutral PAH molecules in the nuclei of Active Galaxies and their outflows. Ionised PAHs are the dominant population in star-forming galaxies. We discuss the implications of our findings for the use of PAHs as ISM tracers in high redshift galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
